Scanning HTML at Tens of Gigabytes per Second on ARM Processors

Modern processors have instructions to process 16 bytes or more at once. These instructions are called SIMD, for single instruction, multiple data. Recent advances have leveraged SIMD instructions to accelerate parsing of common Internet formats such as JSON and base64. During HTML parsing, they quickly identify specific characters with a strategy called vectorized classification. We review their techniques and compare them with a faster alternative. We measure a 20-fold performance improvement in HTML scanning compared to traditional methods on recent ARM processors. Our findings highlight the potential of SIMD-based algorithms for optimizing Web browser performance.

==> results/graviton4.txt <==
$ sudo ./benchmark data/google.html 
# Volume: 20319 B, matches = 380, fraction 1.870 % 
N = 10
std                                      :   0.93 GB/s    0.0 Ma/s  21966.31 ns/d   2.79 GHz  61323.21 c/d  155438.24 i/d   3.02 c/b   7.65 i/b   2.53 i/c 
N = 10
NaiveAdvanceString                       :   1.89 GB/s    0.1 Ma/s  10733.55 ns/d   2.79 GHz  29952.52 c/d  136696.24 i/d   1.47 c/b   6.73 i/b   4.56 i/c 
N = 100
neon64                                   :  20.05 GB/s    1.0 Ma/s  1013.63 ns/d   2.79 GHz  2832.59 c/d  15508.25 i/d   0.14 c/b   0.76 i/b   5.47 i/c 
N = 100
AdvanceStringWebKit                      :   4.51 GB/s    0.2 Ma/s  4508.86 ns/d   2.79 GHz  12595.91 c/d  25504.24 i/d   0.62 c/b   1.26 i/b   2.02 i/c 
N = 100
AdvanceStringChromium                    :   5.09 GB/s    0.3 Ma/s  3991.61 ns/d   2.79 GHz  11147.83 c/d  25126.24 i/d   0.55 c/b   1.24 i/b   2.25 i/c 



$ sudo ./benchmark data/bbc.html 
# Volume: 418417 B, matches = 4420, fraction 1.056 % 
N = 10
std                                      :   0.78 GB/s    0.0 Ma/s  538116.10 ns/d   2.79 GHz  1502393.24 c/d  3250451.24 i/d   3.59 c/b   7.77 i/b   2.16 i/c 
N = 10
NaiveAdvanceString                       :   0.99 GB/s    0.0 Ma/s  420957.81 ns/d   2.79 GHz  1174861.30 c/d  2822398.24 i/d   2.81 c/b   6.75 i/b   2.40 i/c 
N = 10
neon64                                   :  22.05 GB/s    0.1 Ma/s  18975.78 ns/d   2.79 GHz  52977.59 c/d  275804.25 i/d   0.13 c/b   0.66 i/b   5.21 i/c 
N = 10
AdvanceStringWebKit                      :   6.82 GB/s    0.0 Ma/s  61318.01 ns/d   2.79 GHz  171158.25 c/d  428988.24 i/d   0.41 c/b   1.03 i/b   2.51 i/c 
N = 10
AdvanceStringChromium                    :   7.53 GB/s    0.0 Ma/s  55574.00 ns/d   2.79 GHz  155124.20 c/d  424570.24 i/d   0.37 c/b   1.01 i/b   2.74 i/c 


$ sudo ./benchmark data/office.html 
# Volume: 213748 B, matches = 2393, fraction 1.120 % 
N = 10
std                                      :   0.90 GB/s    0.0 Ma/s  236225.03 ns/d   2.79 GHz  659341.73 c/d  1862480.24 i/d   3.08 c/b   8.71 i/b   2.82 i/c 
N = 10
NaiveAdvanceString                       :   1.14 GB/s    0.0 Ma/s  187532.21 ns/d   2.79 GHz  523345.25 c/d  1523104.24 i/d   2.45 c/b   7.13 i/b   2.91 i/c 
N = 100
neon64                                   :  22.16 GB/s    0.1 Ma/s  9647.61 ns/d   2.79 GHz  26945.47 c/d  141879.25 i/d   0.13 c/b   0.66 i/b   5.27 i/c 
N = 10
AdvanceStringWebKit                      :   6.68 GB/s    0.0 Ma/s  31980.25 ns/d   2.79 GHz  89256.65 c/d  219596.24 i/d   0.42 c/b   1.03 i/b   2.46 i/c 
N = 10
AdvanceStringChromium                    :   7.45 GB/s    0.0 Ma/s  28679.80 ns/d   2.79 GHz  80039.04 c/d  217205.24 i/d   0.37 c/b   1.02 i/b   2.71 i/c 




$ gcc --version
gcc (Ubuntu 13.2.0-23ubuntu4) 13.2.0
Copyright (C) 2023 Free Software Foundation, Inc.
This is free software; see the source for copying conditions.  There is NO
warranty; not even for MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.

Ubuntu 24.04 LTS

==> results/m2.txt <==
Apple clang version 15.0.0 (clang-1500.3.9.4)

⚡  sudo ./benchmark data/google.html
Password:
loaded db: a15 (Apple A15)
# Volume: 20319 B, matches = 380, fraction 1.870 %
N = 10
std                                      :   1.97 GB/s    0.1 Ma/s  10295.42 ns/d   3.50 GHz  36048.45 c/d  184042.27 i/d   1.77 c/b   9.06 i/b   5.11 i/c
N = 10
NaiveAdvanceString                       :   1.94 GB/s    0.1 Ma/s  10483.46 ns/d   3.50 GHz  36738.88 c/d  184428.73 i/d   1.81 c/b   9.08 i/b   5.02 i/c
N = 1000
neon64                                   :  33.39 GB/s    1.6 Ma/s  608.62 ns/d   3.51 GHz  2135.80 c/d  14146.07 i/d   0.11 c/b   0.70 i/b   6.62 i/c
N = 100
AdvanceStringWebKit                      :   6.86 GB/s    0.3 Ma/s  2963.38 ns/d   3.51 GHz  10386.83 c/d  22962.08 i/d   0.51 c/b   1.13 i/b   2.21 i/c
N = 100
AdvanceStringChromium                    :   6.61 GB/s    0.3 Ma/s  3072.83 ns/d   3.51 GHz  10770.52 c/d  22204.08 i/d   0.53 c/b   1.09 i/b   2.06 i/c


⚡  sudo ./benchmark data/bbc.html
loaded db: a15 (Apple A15)
# Volume: 418417 B, matches = 4420, fraction 1.056 %
N = 10
std                                      :   2.10 GB/s    0.0 Ma/s  199678.00 ns/d   3.49 GHz  697428.74 c/d  3779200.91 i/d   1.67 c/b   9.03 i/b   5.42 i/c
N = 10
NaiveAdvanceString                       :   2.12 GB/s    0.0 Ma/s  197267.12 ns/d   3.50 GHz  690590.62 c/d  3783539.30 i/d   1.65 c/b   9.04 i/b   5.48 i/c
N = 10
neon64                                   :  36.05 GB/s    0.1 Ma/s  11607.79 ns/d   3.49 GHz  40530.31 c/d  255113.22 i/d   0.10 c/b   0.61 i/b   6.29 i/c
N = 10
AdvanceStringWebKit                      :  10.09 GB/s    0.0 Ma/s  41481.17 ns/d   3.50 GHz  145356.96 c/d  398196.34 i/d   0.35 c/b   0.95 i/b   2.74 i/c
N = 10
AdvanceStringChromium                    :   9.95 GB/s    0.0 Ma/s  42065.75 ns/d   3.49 GHz  146838.36 c/d  389344.62 i/d   0.35 c/b   0.93 i/b   2.65 i/c



⚡  sudo ./benchmark data/office.html
loaded db: a15 (Apple A15)
# Volume: 213748 B, matches = 2393, fraction 1.120 %
N = 10
std                                      :   1.98 GB/s    0.0 Ma/s  107914.88 ns/d   3.49 GHz  376987.61 c/d  1931028.73 i/d   1.76 c/b   9.03 i/b   5.12 i/c
N = 10
NaiveAdvanceString                       :   1.99 GB/s    0.0 Ma/s  107645.96 ns/d   3.49 GHz  375847.21 c/d  1933396.19 i/d   1.76 c/b   9.05 i/b   5.14 i/c
N = 100
neon64                                   :  36.31 GB/s    0.2 Ma/s  5886.96 ns/d   3.50 GHz  20632.18 c/d  132792.41 i/d   0.10 c/b   0.62 i/b   6.44 i/c
N = 10
AdvanceStringWebKit                      :   9.73 GB/s    0.0 Ma/s  21958.96 ns/d   3.40 GHz  74706.91 c/d  202985.49 i/d   0.35 c/b   0.95 i/b   2.72 i/c
N = 10
AdvanceStringChromium                    :   9.68 GB/s    0.0 Ma/s  22071.21 ns/d   3.50 GHz  77207.62 c/d  198197.45 i/d   0.36 c/b   0.93 i/b   2.57 i/c

==> reviewers.txt <==
Yusuke Suzuki
Apple
yusukesuzuki@slowstart.org
https://constellation.slowstart.org/resume.pdf

Jan Wassenberg
Google
Jan Wassenberg <janwas@google.com>

Andreas Kling
LadyBird Browser
andreas@ladybird.org

Manu Sridharan
University of California, Riverside
manu@cs.ucr.edu

Anton Bikineev
Google
ant.bikineev@gmail.com
bikineev@chromium.org

Ryan Flaherty
Venusoft 
ryan@venusoft.net


 Tim Rühsen
 Elastic
 tim.ruehsen@gmx.de

Juan M. Cebrián
University of Murcia, Murcia, Spain
jcebrian@um.es


Aruna Balasubramanian
Stony Brook University
arunab@cs.stonybrook.edu


Denis Bakhvalov
Intel 
 dendibakh@gmail.com
